Periodic transit timing variations and refined system parameters of the exoplanet XO-6b

Only a few exoplanets are known to orbit around fast rotating stars. One of them is XO-6b, which orbits an F5V-type star. Shortly after the discovery, we started multicolor photometric and radial-velocity follow-up observations of XO-6b, using the telescopes of Astronomical Institute of the Slovak Academy of Sciences. Our main scientific goals were to better characterize the planetary system and to search for transit timing variations. We refined several planetary and orbital parameters. Based on our measurements, the planet XO-6b seems to be about 10% larger, which is, however, only about $2\sigma$ difference, but its orbit inclination angle, with respect to the plane of the sky, seems to be significantly smaller, than it was determined originally by the discoverers. In this case we found about $9.5\sigma$ difference. Moreover, we observed periodic transit timing variations of XO-6b with a semi-amplitude of about 14 min and with a period of about 450 days. There are two plausible explanations of such transit timing variations: (1) a third object in the system XO-6 causing light-time effect, or (2) resonant perturbations between the transiting planet XO-6b and another unknown low-mass planet in this system. From the O-C diagram we derived that the assumed third object in the system should have a stellar mass, therefore significant variations are expected in the radial-velocity measurements of XO-6. Since this is not the case, and since all attempts to fit radial velocities and O-C data simultaneously failed to provide a consistent solution, more realistic is the second explanation.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
